A CSP implementation of the directed bigraph embedding problem

Directed bigraphs are a meta-model which generalises Milner's bigraphs by taking into account the request flow between controls and names. A key problem about these bigraphs is that of bigraph embedding, i.e., finding the embeddings of a bigraph inside a larger one.We present an algorithm for computing embeddings of directed bigraphs, via a reduction to a constraint satisfaction problem. We prove soundness and completeness of this algorithm, and provide an implementation in jLibBig, a general Java library for manipulating bigraphical reactive systems, together with some experimental results.

==> cars.csv <==
CARS,BUILD,SOLVE,EMBED,REW
5,33.7,8978.8,6702.4,13.1
10,34.1,15801.5,13608.5,17
15,34.5,24066.6,20649,23.1
20,34.7,30612.3,26838.8,32.8
25,34.3,39289.5,34748.8,38.9
30,35.6,46968.4,42377.8,45.6
35,32.6,55667.5,49546.9,55.8
40,33.8,63430.4,56322.2,57.5
45,34,69942.7,64131.2,67.3
50,33.1,82339,73353.4,78.2


==> density.csv <==
CP,BUILD,SOLVE,EMBED,REW
10,11.3,871.6,512.8,3.3
20,11.9,2024.7,1268.3,7.1
30,16.6,3761.9,2803.2,9.7
40,18.9,6763.9,5045.7,13.9
50,22.5,10278.9,7966.1,16.2
60,24.6,15724.3,13456.3,23.4
70,26.4,26482,22246.4,32.9
80,29.5,39505.9,33903.1,45.8
90,36.5,57817.1,50884.5,60.1
100,36,81346.5,74179.7,74.6


==> zones.csv <==
ZONES,BUILD,SOLVE,EMBED,REW
40,15.3,2876.2,2195.5,18.6
80,17.8,3161.4,2259.2,17.8
120,21.2,3372.9,2291.5,11.3
160,26,4173.7,2395.3,9.6
200,31.3,4489.7,2524.5,8.7
240,32.4,5516.5,2642.2,7.1
280,37.5,6089.7,2728.2,7.5
320,38.8,7698.2,2806,8.7
360,43,8279.4,2917.2,8.7
400,47.3,9509.5,3083.1,5.7

